TAPA-MVS: Textureless-Aware PAtchMatch Multi-View Stereo

One of the most successful approaches in Multi-View Stereo estimates a depth map and a normal map for each view via PatchMatch-based optimization and fuses them into a consistent 3D points cloud. This approach relies on photo-consistency to evaluate the goodness of a depth estimate. It generally produces very accurate results; however, the reconstructed model often lacks completeness, especially in correspondence of broad untextured areas where the photo-consistency metrics are unreliable. Assuming the untextured areas piecewise planar, in this paper we generate novel PatchMatch hypotheses so to expand reliable depth estimates in neighboring untextured regions. At the same time, we modify the photo-consistency measure such to favor standard or novel PatchMatch depth hypotheses depending on the textureness of the considered area. We also propose a depth refinement step to filter wrong estimates and to fill the gaps on both the depth maps and normal maps while preserving the discontinuities. The effectiveness of our new methods has been tested against several state of the art algorithms in the publicly available ETH3D dataset containing a wide variety of high and low-resolution images.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> data/depthCompl.txt <==
1,8.12930769230769,39.5827230769231,54.0931
2,15.8890846153846,51.3651923076923,70.0635384615385
5,34.1385538461538,60.5966461538461,81.8356692307692
10,51.1444384615385,63.7842384615385,86.3025076923077
20,65.3869615384615,64.9066384615385,88.3825384615385
50,79.2606846153846,65.3550461538462,89.7920384615385
100,86.7408461538462,65.5132461538462,90.4847692307692
200,91.8267615384615,65.6394076923077,90.9763384615384
500,96.3407307692308,65.7368923076923,91.3879153846154


==> data/textureness10.txt <==
10,36.1692769230769,10.3594769230769,66.0370076923077
20,41.2321076923077,30.0381538461538,75.1391846153846
30,42.7838538461539,41.8286692307692,79.8255846153846
40,44.0585461538462,47.1962923076923,81.5917461538462
50,45.1984615384615,50.5507692307692,82.6667923076923
60,46.3656846153846,53.3345461538462,83.4825692307692
70,47.2838461538461,55.3733076923077,84.0239230769231
80,48.0875846153846,57.1572846153846,84.4301461538462
90,48.6228384615385,58.4453307692308,84.6327230769231
100,51.1444384615385,63.7842384615385,86.3025076923077


==> data/textureness20.txt <==
10,52.2223,11.0320692307692,73.9102923076923
20,57.4560076923077,30.9598076923077,80.3948384615385
30,58.8254615384616,42.7833,83.9436692307692
40,59.6520461538462,48.1455384615385,85.1224153846154
50,60.3831615384615,51.5050538461539,85.8397461538461
60,61.2010615384615,54.3083846153846,86.4108307692308
70,61.8579307692308,56.3669538461539,86.7899384615385
80,62.4000307692308,58.1627384615385,87.0288846153846
90,62.6752538461538,59.4609538461538,87.1005692307692
100,65.3869615384615,64.9066384615385,88.3825384615385


==> data/textureness50.txt <==
10,72.5206846153846,11.4993,79.0425615384615
20,75.6218307692308,31.4099846153846,83.8305692307692
30,76.1102307692308,43.2196769230769,86.7145384615385
40,76.0697153846154,48.5747461538462,87.5203692307692
50,76.1081153846154,51.9260076923077,88.0009076923077
60,76.3236,54.7350923076923,88.4101384615385
70,76.5398615384616,56.8042307692308,88.6807153846154
80,76.6718923076923,58.6090461538461,88.8138153846154
90,76.6532615384615,59.9114846153846,88.7911846153846
100,79.2606846153846,65.3808076923077,89.7920384615385

